JOYS: MIRI/MRS spectroscopy of gas-phase molecules from the high-mass star-forming region IRAS 23385+6053

Space-based mid-IR spectroscopy provides tracers of warm gas in star-forming regions that are inaccessible from the ground. Past mid-IR spectra of bright high-mass protostars in the hot-core phase typically showed strong absorption features from molecules such as CO$_2$, C$_2$H$_2$, and HCN. However, little is known about their fainter counterparts at earlier stages. We thus aim to characterize the gas-phase molecular features in JWST MIRI/MRS observations of the young high-mass star-forming region IRAS 23385+6053. Spectra were extracted from two mid-IR sources and three H$_2$ bright outflow knots in the MIRI/MRS field of view. Rich molecular spectra with emission from CO, H$_2$, HD, H$_2$O, C$_2$H$_2$, HCN, CO$_2$, and OH are detected towards the two mid-IR sources. However, only CO and OH are seen towards the brightest H$_2$ knots, suggesting that the majority of the observed species are associated with disks or hot core regions rather than outflows. Simple Local thermodynamic equilibrium (LTE) slab models were used to fit the observed molecular features. The LTE model fits to $^{12}$CO$_{2}$, C$_{2}$H$_{2}$, and HCN emission suggest warm $120-200$ K emission arising from a disk surface around one or both protostars. Weak $\sim500$ K H$_2$O emission at $\sim$ 6-7 $\mu$m is detected towards one mid-IR source, whereas $250-1050$ K H$_2$O absorption is found in the other. The H$_2$O absorption may occur in the disk atmosphere due to strong accretion-heating of the midplane, or in a disk wind viewed at an ideal angle for absorption. CO emission may originate in the hot inner disk or outflow shocks. OH emission is likely excited in a non-LTE manner through water photodissociation or chemical formation. The observations are consistent with disks having already formed in the young IRAS 23385+6053 system, but further observations are needed to disentangle the effects of geometry and evolution.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

